A Sober Look at LLMs for Material Discovery: Are They Actually Good for Bayesian Optimization Over Molecules?

Automation is one of the cornerstones of contemporary material discovery. Bayesian optimization (BO) is an essential part of such workflows, enabling scientists to leverage prior domain knowledge into efficient exploration of a large molecular space. While such prior knowledge can take many forms, there has been significant fanfare around the ancillary scientific knowledge encapsulated in large language models (LLMs). However, existing work thus far has only explored LLMs for heuristic materials searches. Indeed, recent work obtains the uncertainty estimate -- an integral part of BO -- from point-estimated, non-Bayesian LLMs. In this work, we study the question of whether LLMs are actually useful to accelerate principled Bayesian optimization in the molecular space. We take a sober, dispassionate stance in answering this question. This is done by carefully (i) viewing LLMs as fixed feature extractors for standard but principled BO surrogate models and by (ii) leveraging parameter-efficient finetuning methods and Bayesian neural networks to obtain the posterior of the LLM surrogate. Our extensive experiments with real-world chemistry problems show that LLMs can be useful for BO over molecules, but only if they have been pretrained or finetuned with domain-specific data.

==> figs/one.tikz <==
%!TEX root=../main.tex

\begin{tikzpicture}
  \tikzstyle{every node}=[font=\small]
  \sffamily

  \pgfdeclarelayer{-1}
  \pgfsetlayers{-1,main}
  \tikzset{zlevel/.style={%
        execute at begin scope={\pgfonlayer{#1}},
        execute at end scope={\endpgfonlayer}
      }}

  \definecolor{chatgpt}{RGB}{72,155,125}
  \definecolor{llama2}{RGB}{53,122,235}

  \begin{scope}[zlevel=main]
    \node[draw=none, inner sep=0, text width=1\linewidth, align=left] at (0, 0) (prompt) {
      \textbf{Prompt:} What is the molecular mass of OS(=O)(=O)O?
    };

    \node[draw=none, inner sep=0, text width=1\linewidth, align=left, below=0.35cm  of prompt.south, anchor=north] (truth) {
      \textbf{Ground truth:} 98.079 g/mol
    };

    \node[draw=none, inner sep=0, text width=1\linewidth, align=left, below=0.35cm  of truth.south, anchor=north] (chatgpt) {
      {\color{chatgpt}\textbf{ChatGPT:}} To calculate the molecular mass of a compound, you need to sum the atomic masses of all the atoms in the molecular formula. [\dots] Therefore, the molecular mass of OS(=O)(=O)O (sulfuric acid) is approximately 96.07 g/mol.
    };

    \node[draw=none, inner sep=0, text width=1\linewidth, align=left, below=0.35cm  of chatgpt.south, anchor=north] (llama2) {
      {\color{llama2}\textbf{Llama-2-70b:}} The molecular formula for OS(=O)(=O)O is O3S. [\dots] Therefore, the molecular mass of OS(=O)(=O)O is 80.07 g/mol.
    };
  \end{scope}

  \begin{scope}[zlevel=-1]
    \node[draw=black, fill=white, inner sep=0.25cm, rounded corners, drop shadow, fit={(prompt) (truth) (chatgpt) (llama2)}] (frame) {};
  \end{scope}

  \begin{scope}[zlevel=-1]
    \node[draw=none, fill=none, inner sep=0.075cm, fit={(frame)}] {};
  \end{scope}
\end{tikzpicture}


==> figs/surrogate_fixed.tikz <==
%!TEX root=../main.tex

\begin{tikzpicture}
	\tikzstyle{every node}=[font=\footnotesize]

	\pgfdeclarelayer{-1}
	\pgfsetlayers{-1,main}
	\tikzset{zlevel/.style={%
				execute at begin scope={\pgfonlayer{#1}},
				execute at end scope={\endpgfonlayer}
			}}

	\begin{scope}[zlevel=main]
		\node[draw=black, fill=Gray!50!White, text width=2.5cm, minimum height=1.5cm, align=center, rounded corners] at (0, 0) (transformer) {
			Transformer (\(\mW_*\))
		};

		\node [draw=black, fill=White, minimum width=3cm, text width=3cm, minimum height=1cm, align=center, right=0.75cm of transformer.east, yshift=1.45cm, anchor=west, rounded corners] (lm) {};

		\node [cross out, draw=black, fill=White, minimum width=3cm, text width=3cm, minimum height=1cm, align=center, right=0.75cm of transformer.east, yshift=1.45cm, anchor=west, rounded corners] (lm) {Language Modeling \\ Head};

		\node [draw=black, fill=OliveGreen!35!White, minimum width=2cm, text width=1.92cm, minimum height=1cm, align=center, right=1.2cm of transformer.east, anchor=west, rounded corners] (reg) {Regression Head (\(\vw\))};

		\node [draw=none, minimum width=1cm, minimum height=1cm, align=center, right=0.5cm of reg.east, anchor=west, rounded corners] (out) {\(p(g_t(\,\cdot\,) \mid \D_t; \mW_*)\)};

		\draw [-latex] (transformer.east) -- (lm.west);
		\draw [-latex] (transformer.east) -- (reg.west);
		\draw [-latex] (reg.east) -- (out.west);
	\end{scope}

	\begin{scope}[zlevel=-1]
		\node[draw=black, fill=white, inner sep=0.25cm, rounded corners, drop shadow, fit={(transformer) (lm) (reg) (out)}] (frame) {};
	\end{scope}

	\begin{scope}[zlevel=-1]
		\node[draw=none, fill=none, inner sep=0.075cm, fit={(frame)}] {};
	\end{scope}
\end{tikzpicture}


==> figs/surrogate_peft.tikz <==
%!TEX root=../main.tex

\begin{tikzpicture}
	\tikzstyle{every node}=[font=\footnotesize]

	\pgfdeclarelayer{-1}
	\pgfsetlayers{-1,main}
	\tikzset{zlevel/.style={%
				execute at begin scope={\pgfonlayer{#1}},
				execute at end scope={\endpgfonlayer}
			}}

	\begin{scope}[zlevel=main]
		\node[draw=black, fill=Gray!50!White, text width=2.5cm, minimum height=1.5cm, align=center, rounded corners] at (0, 0) (transformer) {
			Transformer (\(\mW_*\))
		};

		\node[draw=black, fill=OliveGreen!35!White, text width=2.5cm, minimum height=0.935cm, align=center, below=0.1cm of transformer.south, anchor=north, rounded corners] (peft) {
			PEFT (\(\vomg\))
		};

		\node [draw=black, fill=OliveGreen!35!White, minimum width=2cm, text width=1.95cm, minimum height=1cm, align=center, right=0.75cm of transformer.east, anchor=west, yshift=-0.5cm, rounded corners] (reg) {Regression Head (\(\vw\))};

		\node [draw=none, minimum width=1cm, minimum height=1cm, align=center, right=0.5cm of reg.east, anchor=west] (out) {\(p(g_t(\,\cdot\,) \mid \D_t; \mW_*)\)};

		\draw [-latex] (transformer.east) -- (reg.west);
		\draw [-latex] (peft.east) -- (reg.190);
		\draw [-latex] (reg.east) -- (out.west);
	\end{scope}

	\begin{scope}[zlevel=-1]
		\node[draw=black, fill=white, inner sep=0.25cm, rounded corners, drop shadow, fit={(transformer) (peft) (reg) (out)}] (frame) {};
	\end{scope}

	\begin{scope}[zlevel=-1]
		\node[draw=none, fill=none, inner sep=0.075cm, fit={(frame)}] {};
	\end{scope}
\end{tikzpicture}

